Score refinement for confidence-based 3D multi-object tracking

Multi-object tracking is a critical component in autonomous navigation, as it provides valuable information for decision-making. Many researchers tackled the 3D multi-object tracking task by filtering out the frame-by-frame 3D detections; however, their focus was mainly on finding useful features or proper matching metrics. Our work focuses on a neglected part of the tracking system: score refinement and tracklet termination. We show that manipulating the scores depending on time consistency while terminating the tracklets depending on the tracklet score improves tracking results. We do this by increasing the matched tracklets' score with score update functions and decreasing the unmatched tracklets' score. Compared to count-based methods, our method consistently produces better AMOTA and MOTA scores when utilizing various detectors and filtering algorithms on different datasets. The improvements in AMOTA score went up to 1.83 and 2.96 in MOTA. We also used our method as a late-fusion ensembling method, and it performed better than voting-based ensemble methods by a solid margin. It achieved an AMOTA score of 67.6 on nuScenes test evaluation, which is comparable to other state-of-the-art trackers. Code is publicly available at: \url{https://github.com/cogsys-tuebingen/CBMOT}.

==> CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

All reviewers provided a good set of comments and
recommendation. Please take them into consideration in a
future version of the paper.


----------------------------------------
Comments on Video Attachment:

[None found]

----------------------------------------
Comments on ICRA-21 Paper Attachment:

[None found]

==> Review19315.txt <==
Reviewer 11 of IROS 2021 submission 1409

Comments to the author
======================

This paper presents a novel approach to managing the score
refinement and tracklet termination on 3D multi-object
tracking. The proposed approach outperforms the baseline
approach and position itself in the second place of the
state-of-the-art on the nuScenes dataset.

Strong points:

- The authors explore aspects of MOT that are often
neglected. 
- They present a novel approach to score refinement. this
method is novel and well justified.
- They also propose to use scores for tracklet termination.
- They evaluate the impact of the hyperparameters of their
proposed method. 
- Their method outperforms CenterPoint and position itself
in the SotA of MOT on nuScenes dataset.

Weak points:

- When they outperform their defined baseline
(CenterPoint), it would be good to apply the proposed
method to EagerMot or justify why this wasn't made. 
- You could also use KITTI for your evaluation, or justify
why wasn't use. 

Minor comments:

- Fig. 1 has a typo ("3D object detecor" -> "3D object
detector")
- I'm curious as to why the decay is additive and not
multiplicative.
- On page 8, both columns seem to finish at different
heights (neither been the end of page). This could be the
result of the existence of a margin which objective is for
both columns to finish at the same height. (In latex
template is the \addtolength{\textheight} command) If is
the case, please adjust the margin value so that both
finish at the same height. 

==> Review4901.txt <==
Reviewer 5 of IROS 2021 submission 1409

Comments to the author
======================

Paper Summary:

The paper addresses 3D multi-object tracking in batch mode
(opposed to online tracking) using point cloud data. The
authors describe a full tracking system that includes a
number of modules (3D object detection, matching, tracking
and score updates) but their focus is the tracklet
management and its update strategies.
In essence, a number of score refinement approaches were
proposed and discussed in detail.
Finally, extensive results were shown in two datasets
(nuScenes [8] and Waymo [7]), including a hyperparameter
analysis and fusion of an ensemble of methods.



Comments to Authors:

In short, this paper is clear, well structured, fine
written mentioning many details and it has a lot of
experimental evaluation (including a massive ablation
study). However, it lacks in technical contributions.

The paper describes a complex tracking system, with several
modules (3D detector, data association, global tracking and
others) but the focus of the paper is the tracklet
management, in particular, how the score assignments (or
updates) are made across time.
After outlining the disadvantages and limitations of the
basic update rules, the authors propose three new
("confident based") update strategies. However, my major
concert here, is that all they are essentially heuristic
based approaches (mostly conditional based updates). On the
plus side, it appears to be an effective solution with
supported experiments.

A strong part of the paper is indeed the evaluation
section. In particular, the ablation study section where
the impact of each hyperparameter (and each system module)
is analysed thoroughly.
The authors also present results with a multi-modal
pipeline (score fusion using an ensemble of methods) while
using the standard evaluation metrics (MOTA and AMOTA).


Finally, and as a suggestion, I encourage the authors to
improve the clarity of the figures that display score
outputs. In this current version, they are very hard to
see. Probably a 'hot' or 'hsv' colormap representation
becomes more clear.


==> Review7789.txt <==
Reviewer 7 of IROS 2021 submission 1409

Comments to the author
======================

The paper is well-written and well organized. It focused on
the score refinement and tracklet termination of the 3D
object tracking problem. It used a confidence based method
for initialization and termination. The key contribution is
the proposed new design of the score update function.
Though the design is not complex, the experiments are
adequate to show the benefits of the design. The other
contribution is the proposed ensemble method. One question
about this work is that, why MOTA decreases while AMOTA
increases for the proposed esemble method compared to
CenterPoint in Table III/IV. This suggests that the
ensemble methods can be further improved since it takes
both lidar and camera input but is not acting better than
the one with pure lidar input. 

==> iThenticateScanResult.txt <==
IROS 2021 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1409 received a cumulative similarity score 20%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 299605 and password, enter your
IROS 2021 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 1409.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
